Informative and Representative Triplet Selection for Multilabel Remote Sensing Image Retrieval

Learning the similarity between remote sensing (RS) images forms the foundation for content-based RS image retrieval (CBIR). Recently, deep metric learning approaches that map the semantic similarity of images into an embedding (metric) space have been found very popular in RS. A common approach for learning the metric space relies on the selection of triplets of similar (positive) and dissimilar (negative) images to a reference image called as an anchor. Choosing triplets is a difficult task particularly for multi-label RS CBIR, where each training image is annotated by multiple class labels. To address this problem, in this paper we propose a novel triplet sampling method in the framework of deep neural networks (DNNs) defined for multi-label RS CBIR problems. The proposed method selects a small set of the most representative and informative triplets based on two main steps. In the first step, a set of anchors that are diverse to each other in the embedding space is selected from the current mini-batch using an iterative algorithm. In the second step, different sets of positive and negative images are chosen for each anchor by evaluating the relevancy, hardness and diversity of the images among each other based on a novel strategy. Experimental results obtained on two multi-label benchmark archives show that the selection of the most informative and representative triplets in the context of DNNs results in: i) reducing the computational complexity of the training phase of the DNNs without any significant loss on the performance; and ii) an increase in learning speed since informative triplets allow fast convergence. The code of the proposed method is publicly available at https://git.tu-berlin.de/rsim/image-retrieval-from-triplets.

==> data/DAS-RHDIS.csv <==
Wall time,Step,Value
1631289974.386467,15310,0.3398161232471466
1631289974.390385,93180,0.38010403513908386
1631289974.394219,171110,0.4350230395793915
1631289974.398088,249170,0.5083984136581421
1631289974.401949,327240,0.5954635739326477
1631289974.405789,405580,0.6587868928909302
1631289974.409673,483720,0.6718317866325378
1631289974.413536,561910,0.6732928156852722
1631289974.417465,640060,0.6760151386260986
1631289974.421201,718150,0.6757572889328003
1631289974.425131,796570,0.6756707429885864
1631289974.428994,874660,0.6755177974700928
1631289974.432941,952700,0.6762076020240784
1631289974.436881,1030730,0.6754891872406006
1631289974.440731,1108770,0.6764190793037415
1631289974.444538,1186970,0.6765974760055542
1631289974.448603,1265120,0.6757846474647522
1631289974.452254,1343190,0.6757846474647522
1631289974.456231,1421210,0.6756060719490051
1631289974.460257,1499310,0.6761513948440552


==> data/RSDML.csv <==
Wall time,Step,Value
1631290488.06046,2025578,0.31065759062767
1631290488.06461,15515343,0.394064873456955
1631290488.06866,29693606,0.426829725503922
1631290488.07269,43198034,0.46868023276329
1631290488.07671,56256345,0.522555410861969
1631290488.08074,69032186,0.561086893081665
1631290488.08479,81670903,0.589769244194031
1631290488.08882,94257898,0.592321276664734
1631290488.09285,106878034,0.596400499343872
1631290488.09688,119376464,0.59510862827301
1631290488.10104,131913802,0.594519138336182
1631290488.10515,144459545,0.591685712337494
1631290488.10929,157023024,0.59132993221283
1631290488.11335,169528340,0.590034186840057
1631290488.11737,182033574,0.58939915895462
1631290488.12138,194481251,0.589311480522156
1631290488.12539,206981635,0.588658809661865
1631290488.1294,219433914,0.588585674762726
1631290488.13341,231882783,0.589131593704224
1631290488.13765,244381356,0.590560555458069


==> data/TNDML.csv <==
Wall time,Step,Value
1631290178.11703,11930,0.3625865876674652
1631290178.125626,70890,0.42317813634872437
1631290178.133615,128977,0.4492359161376953
1631290178.14166,187670,0.49969491362571716
1631290178.149752,247066,0.5283697247505188
1631290178.157858,305949,0.5318470001220703
1631290178.166026,364744,0.5353517436981201
1631290178.174132,423122,0.5366777181625366
1631290178.182244,482794,0.5420083403587341
1631290178.190254,541057,0.540000855922699
1631290178.198405,601684,0.5416731238365173
1631290178.206583,661773,0.5406159162521362
1631290178.214771,721707,0.5403692126274109
1631290178.22277,780539,0.5415553450584412
1631290178.230775,838386,0.5405544638633728
1631290178.238792,897539,0.5413845181465149
1631290178.246816,956887,0.5417260527610779
1631290178.254799,1017098,0.5418034791946411
1631290178.262765,1075752,0.5417774319648743
1631290178.270786,1134132,0.5406417846679688

